Measurement of branching fractions of $\Lambda_c^+\to{}pK_S^0K_S^0$ and $\Lambda_c^+\to{}pK_S^0\eta$ at Belle

We present a study of a singly Cabibbo-suppressed decay $\Lambda_c^+\to{}pK_S^0K_S^0$ and a Cabibbo-favored decay $\Lambda_c^+\to{}pK_S^0\eta$ based on 980 $\rm fb^{-1}$ of data collected by the Belle detector, operating at the KEKB energy-asymmetric $e^+e^-$ collider. We measure their branching fractions relative to $\Lambda_c^+\to{}pK_S^0$: $\mathcal{B}(\Lambda_c^+\to{}pK_S^0K_S^0)/\mathcal{B}(\Lambda_c^+\to{}pK_S^0)={(1.48 \pm 0.08 \pm 0.04)\times 10^{-2}}$ and $\mathcal{B}(\Lambda_c^+\to{}pK_S^0\eta)/\mathcal{B}(\Lambda_c^+\to{}pK_S^0)={(2.73\pm 0.06\pm 0.13)\times 10^{-1}}$. Combining with the world average $\mathcal{B}(\Lambda_c^+\to{}pK_S^0)$, we have the absolute branching fractions: $\mathcal{B}(\Lambda_c^+\to{}pK_S^0K_S^0) = {(2.35\pm 0.12\pm 0.07 \pm 0.12 )\times 10^{-4}}$ and $\mathcal{B}(\Lambda_c^+\to{}pK_S^0\eta) = {(4.35\pm 0.10\pm 0.20 \pm 0.22 )\times 10^{-3}}$. The first and second uncertainties are statistical and systematic, respectively, while the third ones arise from the uncertainty on $\mathcal{B}(\Lambda_c^+\to{}pK_S^0)$. The mode $\Lambda_c^+\to{}pK_S^0K_S^0$ is observed for the first time and has a statistical significance of $>\!10\sigma$. The branching fraction of $\Lambda_c^+\to{}pK_S^0\eta$ has been measured with a threefold improvement in precision over previous results and is found to be consistent with the world average.

==> pub630-arxiv.txt <==
Belle Collaboration: L. K. Li, K. Kinoshita, I. Adachi, J. K. Ahn, H. Aihara, S. Al Said, D. M. Asner, T. Aushev, R. Ayad, V. Babu, S. Bahinipati, Sw. Banerjee, P. Behera, K. Belous, J. Bennett, M. Bessner, B. Bhuyan, T. Bilka, D. Biswas, A. Bobrov, D. Bodrov, G. Bonvicini, J. Borah, A. Bozek, M. Bra\v{c}ko, P. Branchini, T. E. Browder, A. Budano, M. Campajola, D. \v{C}ervenkov, M.-C. Chang, A. Chen, B. G. Cheon, K. Chilikin, K. Cho, S.-J. Cho, Y. Choi, S. Choudhury, D. Cinabro, S. Das, G. De Nardo, G. De Pietro, R. Dhamija, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, T. V. Dong, D. Epifanov, T. Ferber, D. Ferlewicz, B. G. Fulsom, R. Garg, V. Gaur, A. Garmash, A. Giri, P. Goldenzweig, B. Golob, G. Gong, E. Graziani, Y. Guan, K. Gudkova, C. Hadjivasiliou, S. Halder, X. Han, K. Hayasaka, H. Hayashii, M. T. Hedges, W.-S. Hou, C.-L. Hsu, K. Inami, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, W. W. Jacobs, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, K. K. Joo, K. H. Kang, T. Kawasaki, C. H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, P. Kody\v{s}, A. Korobov, S. Korpar, E. Kovalenko, P. Kri\v{z}an, P. Krokovny, T. Kuhr, M. Kumar, R. Kumar, K. Kumara, Y.-J. Kwon, T. Lam, J. S. Lange, S. C. Lee, C. H. Li, S. X. Li, Y. Li, Y. B. Li, L. Li Gioi, J. Libby, K. Lieret, Y.-R. Lin, D. Liventsev, T. Luo, M. Masuda, T. Matsuda, D. Matvienko, S. K. Maurya, F. Meier, M. Merola, F. Metzner, K. Miyabayashi, R. Mizuk, R. Mussa, I. Nakamura, T. Nakano, M. Nakao, Z. Natkaniec, A. Natochii, L. Nayak, M. Nayak, N. K. Nisar, S. Nishida, S. Ogawa, H. Ono, P. Pakhlov, G. Pakhlova, S. Pardi, H. Park, J. Park, A. Passeri, S. Patra, S. Paul, R. Pestotnik, L. E. Piilonen, T. Podobnik, E. Prencipe, M. T. Prim, A. Rostomyan, N. Rout, G. Russo, Y. Sakai, S. Sandilya, V. Savinov, G. Schnell, J. Schueler, C. Schwanda, A. J. Schwartz, Y. Seino, K. Senyo, M. E. Sevior, W. Shan, M. Shapkin, C. Sharma, C. P. Shen, J.-G. Shiu, F. Simon, J. B. Singh, E. Solovieva, M. Stari\v{c}, J. F. Strube, M. Sumihama, T. Sumiyoshi, M. Takizawa, U. Tamponi, S. S. Tang, K. Tanida, F. Tenchini, M. Uchida, T. Uglov, Y. Unno, K. Uno, S. Uno, P. Urquijo, S. E. Vahsen, R. van Tonder, G. Varner, K. E. Varvell, A. Vinokurova, A. Vossen, D. Wang, M.-Z. Wang, X. L. Wang, M. Watanabe, S. Watanuki, O. Werbycka, J. Wiechczynski, E. Won, X. Xu, B. D. Yabsley, W. Yan, S. B. Yang, J. Yelton, J. H. Yin, C. Z. Yuan, L. Yuan, Y. Yusa, Z. P. Zhang, V. Zhilich, V. Zhukova
